Does the structure of Pop III supernova ejecta affect the elemental abundance of extremely metal-poor stars?

The first generation of metal-free (Pop III) stars are crucial for the production of heavy elements in the earliest phase of structure formation. Their mass scale can be derived from the elemental abundance pattern of extremely metal-poor (EMP) stars, which are assumed to inherit the abundances of uniformly mixed supernova (SN) ejecta. If the expanding ejecta maintains its initial stratified structure, the elemental abundance pattern of EMP stars might be different from that from uniform ejecta. In this work we perform numerical simulations of the metal enrichment from stratified ejecta for normal core-collapse SNe (CCSNe) with a progenitor mass $25 \ {\rm M}_{\bigodot}$ and explosion energies 0.7--10 B ($1 \ {\rm B} = 10^{51}$ erg). We find that SN shells fall back into the central minihalo in all models. In the recollapsing clouds, the abundance ratio ${\rm [M/Fe]}$ for stratified ejecta is different from the one for uniform ejecta only within $\pm 0.4$ dex for any element M. We also find that, for the largest explosion energy (10 B), a neighboring halo is also enriched. Only the outer layers containing Ca or lighter elements reach the halo, where ${\rm [C/Fe]} = 1.49$. This means that C-enhanced metal-poor (CEMP) stars can form from the CCSN even with an average abundance ratio ${\rm [C/Fe]} = -0.65$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
